R2D2: Recursive Transformer based on Differentiable Tree for Interpretable Hierarchical Language Modeling

Human language understanding operates at multiple levels of granularity (e.g., words, phrases, and sentences) with increasing levels of abstraction that can be hierarchically combined. However, existing deep models with stacked layers do not explicitly model any sort of hierarchical process. This paper proposes a recursive Transformer model based on differentiable CKY style binary trees to emulate the composition process. We extend the bidirectional language model pre-training objective to this architecture, attempting to predict each word given its left and right abstraction nodes. To scale up our approach, we also introduce an efficient pruned tree induction algorithm to enable encoding in just a linear number of composition steps. Experimental results on language modeling and unsupervised parsing show the effectiveness of our approach.

==> data/buckets.dat <==
10 22.42 53.52 56.26 130.32
20 48.91 113.30 55.15 137.00
30 53.52 132.95 52.98 123.97
40 55.70 130.32 51.94 122.73
50 58.56 130.32 53.52 125.21
60 45.15 123.97 55.70 132.95
70 61.56 139.77 62.80 148.41
80 78.26 156.02 76.71 152.93
90 66.69 151.41 58.56 141.17
100 57.40 145.47 55.15 149.90
110 56.26 137.00 63.43 137.00
120 75.94 156.02 62.80 190.57
130 67.36 165.67 39.25 214.86
